Temporal Point-Supervised Signal Reconstruction: A Human-Annotation-Free Framework for Weak Moving Target Detection

In low-altitude surveillance and early warning systems, detecting weak moving targets remains a significant challenge due to low signal energy, small spatial extent, and complex background clutter. Existing methods struggle with extracting robust features and suffer from the lack of reliable annotations. To address these limitations, we propose a novel Temporal Point-Supervised (TPS) framework that enables high-performance detection of weak targets without any manual annotations.Instead of conventional frame-based detection, our framework reformulates the task as a pixel-wise temporal signal modeling problem, where weak targets manifest as short-duration pulse-like responses. A Temporal Signal Reconstruction Network (TSRNet) is developed under the TPS paradigm to reconstruct these transient signals.TSRNet adopts an encoder-decoder architecture and integrates a Dynamic Multi-Scale Attention (DMSAttention) module to enhance its sensitivity to diverse temporal patterns. Additionally, a graph-based trajectory mining strategy is employed to suppress false alarms and ensure temporal consistency.Extensive experiments on a purpose-built low-SNR dataset demonstrate that our framework outperforms state-of-the-art methods while requiring no human annotations. It achieves strong detection performance and operates at over 1000 FPS, underscoring its potential for real-time deployment in practical scenarios.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf


==> ref.txt <==
@ARTICLE{10757439,
  author={Hao, Congyu and Li, Zhengzhou and Zhang, Yuting and Chen, Wenhao and Zou, Yong},
  journal={IEEE Transactions on Geoscience and Remote Sensing}, 
  title={Infrared Small Target Detection Based on Adaptive Size Estimation by Multidirectional Gradient Filter}, 
  year={2024},
  volume={62},
  number={},
  pages={1-15},
  keywords={Clutter;Object detection;Image edge detection;Filtering algorithms;Correlation;Computational modeling;Geoscience and remote sensing;Fitting;Target tracking;Shape;Adaptive size estimation;complex background suppression;infrared (IR) small target detection;multidirectional gradient filter;multidirectional morphological filter;small target enhancement},
  doi={10.1109/TGRS.2024.3502421}}


@article{Chen_2024_SSTNeta,
  title = {{{SSTNet}}: {{Sliced Spatio-Temporal Network With Cross-Slice ConvLSTM}} for {{Moving Infrared Dim-Small Target Detection}}},
  author = {Chen, Shengjia and Ji, Luping and Zhu, Jiewen and Ye, Mao and Yao, Xiaoyong},
  year = {2024},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  volume = {62},
  pages = {1--12},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2024.3350024},
  langid = {english},
  lccn = {1}
}

@article{Tong_2024_ST-Trans,
  title = {{{ST-Trans}}: {{Spatial-Temporal Transformer}} for {{Infrared Small Target Detection}} in {{Sequential Images}}},
  author = {Tong, Xiaozhong and Zuo, Zhen and Su, Shaojing and Wei, Junyu and Sun, Xiaoyong and Wu, Peng and Zhao, Zongqing},
  year = {2024},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  volume = {62},
  pages = {1--19},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2024.3355947},
  lccn = {1}
}

@article{Xiao_2022_DSFNet,
  title = {{{DSFNet}}: {{Dynamic}} and {{Static Fusion Network}} for {{Moving Object Detection}} in {{Satellite Videos}}},
  author = {Xiao, Chao and Yin, Qian and Ying, Xinyi and Li, Ruojing and Wu, Shuanglin and Li, Miao and Liu, Li and An, Wei and Chen, Zhijie},
  year = {2022},
  journal = {IEEE Geoscience and Remote Sensing Letters},
  volume = {19},
  pages = {1--5},
  issn = {1545-598X, 1558-0571},
  doi = {10.1109/LGRS.2021.3124222},
  copyright = {https://ieeexplore.ieee.org/Xplorehelp/downloads/license-information/IEEE.html},
  langid = {english},
  lccn = {2}
}

@ARTICLE{10738303,
  author={Xu, Yifan and Zhang, Mengdan and Yang, Xiaoshan and Xu, Changsheng},
  journal={IEEE Transactions on Image Processing}, 
  title={Exploring Multi-Modal Contextual Knowledge for Open-Vocabulary Object Detection}, 
  year={2024},
  volume={33},
  number={},
  pages={6253-6267},
  keywords={Transformers;Visualization;Detectors;Object detection;Context modeling;Proposals;Location awareness;Annotations;Vocabulary;Training;Object detection;open-vocabulary;contextual knowledge},
  doi={10.1109/TIP.2024.3485518}}


@ARTICLE{10646209,
  author={Jiang, Ying and Xi, Yuyang and Zhang, Liuwei and Wu, Yayun and Tan, Fanjiao and Hou, Qingyu},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={Infrared Small Target Detection Based on Local Contrast Measure With a Flexible Window}, 
  year={2024},
  volume={21},
  number={},
  pages={1-5},
  keywords={Gray-scale;Pollution measurement;Clutter;Size measurement;Object detection;Shape;Estimation;Flexible window;heterogeneity;infrared (IR) small target detection;local contrast measure (LCM)},
  doi={10.1109/LGRS.2024.3449395}}


@ARTICLE{9979804,
  author={Liu, Jia and Zhang, Jianlin and Wei, Yuxing and Zhang, Liang},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={Infrared Small Target Detection Based on Multidirectional Gradient}, 
  year={2023},
  volume={20},
  number={},
  pages={1-5},
  keywords={Object detection;Real-time systems;Geoscience and remote sensing;Filtering;Windows;Task analysis;Target tracking;Candidate target points;contrast measure map;infrared (IR) small target;multidirectional derivative},
  doi={10.1109/LGRS.2022.3228310}}


@ARTICLE{9274351,
  author={Qiu, Zhaobing and Ma, Yong and Fan, Fan and Huang, Jun and Wu, Minghui},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={Adaptive Scale Patch-Based Contrast Measure for Dim and Small Infrared Target Detection}, 
  year={2022},
  volume={19},
  number={},
  pages={1-5},
  keywords={Image edge detection;Clutter;Object detection;Size measurement;Visual systems;Target tracking;Estimation;Adaptive scale patch-based contrast measure (ASPCM);human visual system (HVS);small infrared (IR) target detection;target enhancement},
  doi={10.1109/LGRS.2020.3036842}}

@ARTICLE{STLDM,
  author={Du, Peng and Hamdulla, Askar},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={Infrared Moving Small-Target Detection Using Spatial–Temporal Local Difference Measure}, 
  year={2020},
  volume={17},
  number={10},
  pages={1817-1821},
  keywords={Gray-scale;Indexes;Dogs;Clutter;Time-domain analysis;Image sequences;Target tracking;Infrared (IR) moving small target;spatial–temporal domain;spatial–temporal local difference measure (STLDM)},
  doi={10.1109/LGRS.2019.2954715}}




@ARTICLE{10606537,
  author={Qi, Shuaihui and Song, Xiaofeng and Shang, Tongfei and Hu, Xiaochang and Han, Kun},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={MSFE-YOLO: An Improved YOLOv8 Network for Object Detection on Drone View}, 
  year={2024},
  volume={21},
  number={},
  pages={1-5},
  keywords={Feature extraction;Drones;Head;Neck;YOLO;Geoscience and remote sensing;Fuses;Efficient multiscale attention (EMA);feature fusion (FF);small object detection;symmetry C2f (SCF)},
  doi={10.1109/LGRS.2024.3432536}}

@ARTICLE{9165022,
  author={Zhao, Bin and Wang, Chunping and Fu, Qiang and Han, Zishuo},
  journal={IEEE Transactions on Geoscience and Remote Sensing}, 
  title={A Novel Pattern for Infrared Small Target Detection With Generative Adversarial Network}, 
  year={2021},
  volume={59},
  number={5},
  pages={4481-4492},
  keywords={Gallium nitride;Generators;Object detection;Feature extraction;Generative adversarial networks;Image reconstruction;Task analysis;Generative adversarial network (GAN);image-to-image translation;infrared image;small target detection},
  doi={10.1109/TGRS.2020.3012981}}


@article{Zeng_2006_design,
  title = {The design of {{Top-Hat}} morphological filter and application to infrared target detection},
  author = {Zeng, M. and Li, J. X. and Peng, Z.},
  year = {2006},
  month = apr,
  journal = {INFRARED PHYSICS \& TECHNOLOGY},
  volume = {48},
  number = {1},
  pages = {67--76},
  publisher = {Elsevier},
  address = {Amsterdam},
  issn = {1350-4495, 1879-0275},
  doi = {10.1016/j.infrared.2005.04.006},
  langid = {english},
  lccn = {2},
  annotation = {Web of Science ID: WOS:000236626700008}
}

@article{Deshpande_1999_Max-Mean,
  title = {Max-{{Mean}} and {{Max-Median Filters}} for {{Detection}} of {{Small-Targets}}},
  author = {Deshpande, Suyog D. and Er, Meng H. and Ronda, Venkateswarlu and Chan, Philip},
  year = {1999},
  journal = {Proceedings of SPIE - The International Society for Optical Engineering},
  volume = {3809},
  pages = {74--83},
  doi = {10.1117/12.364049},
  langid = {english}
}


@article{chen2013local,
  title={A local contrast method for small infrared target detection},
  author={Chen, CL Philip and Li, Hong and Wei, Yantao and Xia, Tian and Tang, Yuan Yan},
  journal={IEEE transactions on geoscience and remote sensing},
  volume={52},
  number={1},
  pages={574--581},
  year={2013},
  publisher={IEEE}
}


@article{PSTNN,
  title={Infrared small target detection based on partial sum of the tensor nuclear norm},
  author={Zhang, Landan and Peng, Zhenming},
  journal={Remote Sensing},
  volume={11},
  number={4},
  pages={382},
  year={2019},
  publisher={MDPI}
}

@article{chen2023simplified,
  title={A simplified dual-weighted three-layer window local contrast method for infrared small-target detection},
  author={Chen, Cancan and Xia, Runqiu and Liu, Yang and Liu, Yue},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={20},
  pages={1--5},
  year={2023},
  publisher={IEEE}
}

@article{gao2013infrared,
  title={Infrared patch-image model for small target detection in a single image},
  author={Gao, Chenqiang and Meng, Deyu and Yang, Yi and Wang, Yongtao and Zhou, Xiaofang and Hauptmann, Alexander G},
  journal={IEEE transactions on image processing},
  volume={22},
  number={12},
  pages={4996--5009},
  year={2013},
  publisher={IEEE}
}


@article{sun2018infrared,
  title={Infrared patch-tensor model with weighted tensor nuclear norm for small target detection in a single frame},
  author={Sun, Yang and Yang, Jungang and Long, Yunli and Shang, Zheran and An, Wei},
  journal={IEEE Access},
  volume={6},
  pages={76140--76152},
  year={2018},
  publisher={IEEE}
}

@article{liu2023single,
  title={Single-frame infrared small target detection by high local variance, low-rank and sparse decomposition},
  author={Liu, Yujia and Liu, Xianyuan and Hao, Xuying and Tang, Wei and Zhang, Sanxing and Lei, Tao},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  year={2023},
  publisher={IEEE}
}

@article{li2023sparse,
  title={Sparse regularization-based spatial--temporal twist tensor model for infrared small target detection},
  author={Li, Jie and Zhang, Ping and Zhang, Lingyi and Zhang, Zhiyuan},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--17},
  year={2023},
  publisher={IEEE}
}
@ARTICLE{9130832,
  author={Han, Jinhui and Moradi, Saed and Faramarzi, Iman and Zhang, Honghui and Zhao, Qian and Zhang, Xiaojian and Li, Nan},
  journal={IEEE Geoscience and Remote Sensing Letters}, 
  title={Infrared Small Target Detection Based on the Weighted Strengthened Local Contrast Measure}, 
  year={2021},
  volume={18},
  number={9},
  pages={1670-1674},
  keywords={Estimation;Object detection;Weight measurement;Complexity theory;Kernel;Shape;Dogs;Improved regional intensity level (IRIL);infrared (IR) small target;strengthened local contrast measure (SLCM);weighting function},
  doi={10.1109/LGRS.2020.3004978}}




@article{ZHU2024109362,
title = {Spatio-temporal fusion with motion masks for the moving small target detection from remote-sensing videos},
journal = {Engineering Applications of Artificial Intelligence},
volume = {138},
pages = {109362},
year = {2024},
issn = {0952-1976},
doi = {https://doi.org/10.1016/j.engappai.2024.109362},
url = {https://www.sciencedirect.com/science/article/pii/S0952197624015203},
author = {Sicheng Zhu and Luping Ji and Jiewen Zhu and Shengjia Chen and Haohao Ren},
keywords = {Moving small target detection, Spatio-temporal feature fusion, Motion masks, Remote-sensing videos}
}

@article{Ye_Zhuge_Zhang_2025, title={Towards Open-Vocabulary Remote Sensing Image Semantic Segmentation}, volume={39}, url={https://ojs.aaai.org/index.php/AAAI/article/view/33022}, DOI={10.1609/aaai.v39i9.33022}, number={9}, journal={Proceedings of the AAAI Conference on Artificial Intelligence}, author={Ye, Chengyang and Zhuge, Yunzhi and Zhang, Pingping}, year={2025}, month={Apr.}, pages={9436-9444} }

@ARTICLE{10420487,
  author={Wu, Jianzong and Li, Xiangtai and Xu, Shilin and Yuan, Haobo and Ding, Henghui and Yang, Yibo and Li, Xia and Zhang, Jiangning and Tong, Yunhai and Jiang, Xudong and Ghanem, Bernard and Tao, Dacheng},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Towards Open Vocabulary Learning: A Survey}, 
  year={2024},
  volume={46},
  number={7},
  pages={5092-5113},
  keywords={Vocabulary;Task analysis;Surveys;Training;Object detection;Annotations;Zero-shot learning;Open vocabulary;scene understanding;object detection;segmentation;survey},
  doi={10.1109/TPAMI.2024.3361862}}

@ARTICLE{10772282,
  author={Xu, Xiaoyu and Zhan, Weida and Jiang, Yichun and Zhu, Depeng and Chen, Yu and Guo, Jinxin and Hao, Ziqiang and Han, Deng},
  journal={IEEE Journal of Selected Topics in Applied Earth Observations and Remote Sensing}, 
  title={Infrared Small Target Detection Based on Weak Feature Enhancement and Target Adaptive Proliferation}, 
  year={2025},
  volume={18},
  number={},
  pages={2829-2850},
  keywords={Feature extraction;Object detection;Shape;Noise;Decoding;Semantics;Imaging;Correlation;Image edge detection;Uncertainty;Deep learning;thermal infrared image;thermal infrared small target detection (IRSTD);weak feature enhancement},
  doi={10.1109/JSTARS.2024.3509993}}

@article{LIN2022103684,
title = {Infrared dim and small target detection based on U-Transformer},
journal = {Journal of Visual Communication and Image Representation},
volume = {89},
pages = {103684},
year = {2022},
issn = {1047-3203},
doi = {https://doi.org/10.1016/j.jvcir.2022.103684},
url = {https://www.sciencedirect.com/science/article/pii/S1047320322002048},
author = {Jian Lin and Kai Zhang and Xi Yang and Xiangzheng Cheng and Chenhui Li},
keywords = {Infrared small and dim target detection, Swin transformer, Anchor free, Object detection, Heatmap}
}

@article{LI2023108962,
title = {YOLOSR-IST: A deep learning method for small target detection in infrared remote sensing images based on super-resolution and YOLO},
journal = {Signal Processing},
volume = {208},
pages = {108962},
year = {2023},
issn = {0165-1684},
doi = {https://doi.org/10.1016/j.sigpro.2023.108962},
url = {https://www.sciencedirect.com/science/article/pii/S0165168423000361},
author = {Ronghao Li and Ying Shen},
keywords = {Infrared remote sensing, Small target detection, Deep learning, YOLOv5, Super-resolution}
}


@article{Huang_2024_LMAFormer,
  title = {{{LMAFormer}}: {{Local Motion Aware Transformer}} for {{Small Moving Infrared Target Detection}}},
  author = {Huang, Yuanxin and Zhi, Xiyang and Hu, Jianming and Yu, Lijian and Han, Qichao and Chen, Wenbin and Zhang, Wei},
  year = {2024},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  volume = {62},
  pages = {1--17},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2024.3502663},
  lccn = {1}
}

@article{Tong_2024_ST-Trans,
  title = {{{ST-Trans}}: {{Spatial-Temporal Transformer}} for {{Infrared Small Target Detection}} in {{Sequential Images}}},
  author = {Tong, Xiaozhong and Zuo, Zhen and Su, Shaojing and Wei, Junyu and Sun, Xiaoyong and Wu, Peng and Zhao, Zongqing},
  year = {2024},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  volume = {62},
  pages = {1--19},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2024.3355947},
  lccn = {1}
}
@article{Cui_2025_Weakly,
  title = {Weakly {{Semi-supervised Infrared Small Target Detection Guided}} by {{Point Labels}}},
  author = {Cui, Xiaolong and Li, Xingxiu and Wu, Panlong and He, Shan and Zhao, Ruohan},
  year = {2025},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  pages = {1--1},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2025.3550548},
  lccn = {1}
}

@article{Kou_2024_MCGCa,
  title = {{{MCGC}}: {{A Multiscale Chain Growth Clustering Algorithm}} for {{Generating Infrared Small Target Mask Under Single-Point Supervision}}},
  author = {Kou, Renke and Wang, Chunping and Fu, Qiang and Li, Zhanwu and Luo, Ying and Li, Boyang and Li, Wei and Peng, Zhenming},
  year = {2024},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  volume = {62},
  pages = {1--12},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2024.3390756},
  lccn = {1}
}

@inproceedings{Li_2023_Monte,
  title = {Monte {{Carlo Linear Clustering}} with {{Single-Point Supervision}} is {{Enough}} for {{Infrared Small Target Detection}}},
  booktitle = {Proceedings of the {{IEEE}}/{{CVF International Conference}} on {{Computer Vision}}},
  author = {Li, Boyang and Wang, Yingqian and Wang, Longguang and Zhang, Fei and Liu, Ting and Lin, Zaiping and An, Wei and Guo, Yulan},
  year = {2023},
  pages = {1009--1019},
  langid = {english}
}

@article{Ni_2025_Point-to-Point,
  title = {Point-to-{{Point Regression}}: {{Accurate Infrared Small Target Detection}} with {{Single-Point Annotation}}},
  author = {Ni, Rixiang and Wu, Jing and Qiu, Zhaobing and Chen, Liqiong and Luo, Changhai and Huang, Feng and Liu, Qiujiang and Wang, Binxing and Li, Yunxiang and Li, Youli},
  year = {2025},
  journal = {IEEE Transactions on Geoscience and Remote Sensing},
  pages = {1--1},
  issn = {1558-0644},
  doi = {10.1109/TGRS.2025.3554025},
  lccn = {1}
}

@inproceedings{Ying_2023_Mapping,
  title = {Mapping {{Degeneration Meets Label Evolution}}: {{Learning Infrared Small Target Detection With Single Point Supervision}}},
  booktitle = {Proceedings of the {{IEEE}}/{{CVF Conference}} on {{Computer Vision}} and {{Pattern Recognition}}},
  author = {Ying, Xinyi and Liu, Li and Wang, Yingqian and Li, Ruojing and Chen, Nuo and Lin, Zaiping and Sheng, Weidong and Zhou, Shilin},
  year = {2023},
  pages = {15528--15538},
  langid = {english}
}

@article{Yuan_2025_Full,
  title = {Beyond {{Full Labels}}: {{Energy-Double-Guided Single-Point Prompt}} for {{Infrared Small Target Label Generation}}},
  author = {Yuan, Shuai and Qin, Hanlin and Kou, Renke and Yan, Xiang and Li, Zechuan and Peng, Chenxu and Wu, Dongliang and Zhou, Huixin},
  year = {2025},
  journal = {IEEE Journal of Selected Topics in Applied Earth Observations and Remote Sensing},
  volume = {18},
  pages = {8125--8137},
  issn = {2151-1535},
  doi = {10.1109/JSTARS.2025.3545014},
  lccn = {3}
}


